An Online Fragmentation-Aware GPU Scheduler for Multi-Tenant MIG-based Clouds

The explosive growth of AI applications has created unprecedented demand for GPU resources. In this context, the sharing of GPU resources between different tenants is essential to maximize the number of scheduled workloads. Among the various GPU sharing technologies, NVIDIA's Multi-Instance GPU (MIG) stands out by partitioning GPUs at the hardware level into isolated slices with dedicated compute and memory, ensuring strong tenant isolation, preventing resource contention, and enhancing security. Despite these advantages, MIG's fixed partitioning introduces scheduling rigidity, leading to severe GPU fragmentation in multi-tenant environments, where workloads are continuously deployed and terminated. Fragmentation leaves GPUs underutilized, limiting the number of workloads that can be accommodated. To overcome this challenge, we propose a novel scheduling algorithm for MIG-based clouds that maximizes workload acceptance while mitigating fragmentation in an online, workload-agnostic setting. We introduce a fragmentation metric to quantify resource inefficiency and guide allocation decisions. We compare our approach with several baseline strategies across a range of workloads, including both synthetic workloads and real-world traces of the Alibaba GPU cluster. Results demonstrate that our method consistently achieves higher workload acceptance rates and better GPU utilization.

==> figures/acceptance_rate.txt <==
x	 MFI	BF-BI	WF-BI	FF	RR
0	1	1	1	1	1
20	1	0.908	1	0.824	1
40	1	0.894	1	0.808	1
60	1	0.84	0.868	0.788	0.644
80	0.998	0.822	0.8	0.79	0.586
100	0.964	0.808	0.802	0.756	0.552

==> figures/active_gpus.txt <==
x	 MFI	BF-BI	WF-BI	FF	RR
0	0	0	0	0	0
20	23.15	21.315	46.07	19.91	46.07
40	41.86	38.835	86.765	36.24	86.765
60	58.96	54.73	100	51.175	94.095
80	76.39	70.48	99.995	66.275	95.39
100	90.98	84.015	99.99	79.595	96.005

==> figures/res_utilization.txt <==
x	 MFI	BF-BI	WF-BI	FF	RR
0	0	0	0	0	0
20	19.95342	19.32014	19.95342	17.74112	19.95342
40	37.8115	36.3035	37.8115	33.31172	37.8115
60	54.32844	51.73922	50.21844	47.59094	45.5284
80	70.8098	66.94446	59.90052	61.9466	51.01042
100	85.04588	79.96374	67.66028	74.3482	54.65386

==> figures/tot_scheduled_wl.txt <==
x	 MFI	BF-BI	WF-BI	FF	RR
0	1	1	1	1	1
20	19	17.764	19	16.48	19
40	37	33.686	37	31.064	37
60	55	48.954	53.326	45.246	49.324
80	73.998	64.802	69.402	60.18	60.806
100	92.848	80.234	85.038	74.808	71.552
